Deep reinforcement learning for the management of the wall regeneration cycle in wall-bounded turbulent flows

The wall cycle in wall-bounded turbulent flows is a complex turbulence regeneration mechanism that remains not fully understood. This study explores the potential of deep reinforcement learning (DRL) for managing the wall regeneration cycle to achieve desired flow dynamics. We integrate the StableBaselines3 DRL libraries with the open-source DNS solver CaNS to create a robust platform for dynamic flow control. The DRL agent interacts with the DNS environment, learning policies that modify wall boundary conditions to optimize objectives such as the reduction of the skin-friction coefficient or the enhancement of certain coherent structures features. Initial experiments demonstrate the capability of DRL to achieve drag-reduction rates comparable with those achieved via traditional methods, though limited to short time periods. We also propose a strategy to enhance the coherence of velocity streaks, assuming that maintaining straight streaks can inhibit instability and further reduce skin friction. The implementation makes use of the message-passing-interface (MPI) wrappers for efficient communication between the Python-based DRL agent and the DNS solver, ensuring scalability on high-performance computing architectures. Our results highlight the promise of DRL in flow control applications and underscore the need for more advanced control laws and objective functions. Future work will focus on optimizing actuation periods and exploring new computational architectures to extend the applicability and the efficiency of DRL in turbulent flow management.

==> notes.txt <==
On-policy algorithms, such as Proximal Policy Optimization (PPO), are a type of reinforcement learning algorithm where the policy being improved is the same as the policy used to generate the data. PPO is an advanced on-policy algorithm that aims to improve the stability and reliability of training reinforcement learning agents by clipping the probability ratio between the old and new policies. Here’s how PPO works in the context of Deep Reinforcement Learning (DRL):

### Core Concepts and Equations

1. **Policy**: A policy \(\pi_\theta(a|s)\) represents the probability of taking action \(a\) in state \(s\) given parameters \(\theta\).

2. **Advantage Function**: The advantage function \(A_t\) measures how good an action is compared to the average action at a given state. It is typically defined as:
   \[
   A_t = Q(s_t, a_t) - V(s_t)
   \]
   where \(Q(s_t, a_t)\) is the action-value function and \(V(s_t)\) is the value function.

3. **Objective Function**: The main objective in PPO is to maximize the expected advantage, but it does so while ensuring the new policy does not deviate too much from the old policy. The clipped surrogate objective used in PPO is:
   \[
   L^{CLIP}(\theta) = \mathbb{E}_t \left[ \min \left( r_t(\theta) A_t, \text{clip}(r_t(\theta), 1 - \epsilon, 1 + \epsilon) A_t \right) \right]
   \]
   where \(r_t(\theta) = \frac{\pi_\theta(a_t|s_t)}{\pi_{\theta_{old}}(a_t|s_t)}\) is the probability ratio and \(\epsilon\) is a hyperparameter that controls the clipping range.

4. **Value Function Loss**: PPO also includes a term to update the value function \(V(s_t)\):
   \[
   L^{VF}(\theta) = \mathbb{E}_t \left[ \left( V_\theta(s_t) - V_t^{target} \right)^2 \right]
   \]
   where \(V_t^{target}\) is typically computed as the discounted sum of rewards plus the bootstrapped value from the next state.

5. **Entropy Bonus**: To encourage exploration, an entropy term is often added to the objective:
   \[
   S[\pi](s) = - \sum_a \pi(a|s) \log \pi(a|s)
   \]
   The complete loss function is:
   \[
   L(\theta) = \mathbb{E}_t \left[ L^{CLIP}(\theta) - c_1 L^{VF}(\theta) + c_2 S[\pi_\theta](s_t) \right]
   \]
   where \(c_1\) and \(c_2\) are coefficients that balance the contributions of the value function loss and the entropy bonus.

### Training Process

1. **Data Collection**: Interact with the environment using the current policy \(\pi_{\theta_{\text{old}}}\) to collect trajectories \(\{(s_t, a_t, r_t, s_{t+1})\}\).

2. **Compute Advantage Estimates**: Use the collected data to compute the advantage estimates \(A_t\).

3. **Policy Update**:
   - Update the policy parameters \(\theta\) by optimizing the clipped surrogate objective \(L^{CLIP}(\theta)\).
   - Simultaneously, update the value function by minimizing the value function loss \(L^{VF}(\theta)\).
   - Apply multiple epochs of optimization using mini-batches of the collected data.

4. **Repeat**: Use the updated policy to collect new trajectories and repeat the process.

### Inputs and Outputs

- **Inputs**:
  - **State \(s_t\)**: The current state of the environment.
  - **Action \(a_t\)**: The action taken by the policy.
  - **Reward \(r_t\)**: The reward received after taking action \(a_t\).
  - **Next State \(s_{t+1}\)**: The state of the environment after taking action \(a_t\).

- **Outputs**:
  - **Updated Policy \(\pi_\theta\)**: The policy after being updated by the PPO algorithm.
  - **Value Function \(V(s_t)\)**: The updated value function estimates for the states.

### Summary

PPO optimizes the policy by balancing between maximizing the advantage function and ensuring the new policy does not deviate too much from the old one. This is achieved through a clipped objective function and is complemented by value function updates and entropy bonuses to encourage exploration. The overall process involves iteratively collecting data, computing advantages, and updating the policy and value function using the collected data.

PPO has been shown to be stable and efficient in various reinforcement learning tasks, making it one of the most popular algorithms in the field of DRL.

